On the possible environmental effect in distributing heavy elements beyond individual gaseous halos

We present a study of extended galaxy halo gas through HI and OVI absorption over two decades in projected distance at $z\approx0.2$. The study is based on a sample of $95$ galaxies from a highly complete ($ > 80\%$) survey of faint galaxies ($L > 0.1L_*$) with archival quasar absorption spectra and $53$ galaxies from the literature. A clear anti-correlation is found between HI (OVI) column density and virial radius normalized projected distance, $d/R_{\rm h}$. Strong HI (OVI) absorption systems with column densities greater than $10^{14.0}$ ($10^{13.5}$) cm$^{-2}$ are found for $48$ of $54$ ($36$ of $42$) galaxies at $d < \,R_{\rm h}$ indicating a mean covering fraction of $\langle\kappa_{\rm HI}\rangle=0.89$ ($\langle\kappa_{\rm OVI}\rangle=0.86$). OVI absorbers are found at $d\approx R_{\rm h}$, beyond the extent observed for lower ionization species. At $d/R_{\rm h}=1-3$ strong HI (OVI) absorption systems are found for only $7$ of $43$ ($5$ of $34$) galaxies ($\langle\kappa_{\rm HI}\rangle=0.16$ and $\langle\kappa_{\rm OVI}\rangle=0.15$). Beyond $d=3\,R_{\rm h}$, the HI and OVI covering fractions decrease to levels consistent with coincidental systems. The high completeness of the galaxy survey enables an investigation of environmental dependence of extended gas properties. Galaxies with nearby neighbors exhibit a modest increase in OVI covering fraction at $d>R_{\rm h}$ compared to isolated galaxies ($\kappa_{\rm OVI}\approx0.13$ versus $0.04$) but no excess HI absorption. These findings suggest that environmental effects play a role in distributing heavy elements beyond the enriched gaseous halos of individual galaxies. Finally, we find that differential HI and OVI absorption between early- and late-type galaxies continues from $d < R_{\rm h}$ to $d\approx3\,R_{\rm h}$.

==> abstract.txt <==
We present a study of extended galaxy halo gas through HI and OVI absorption over two decades in projected distance at $z\approx0.2$. The study is based on a sample of $95$ galaxies from a highly complete ($>80\%$) survey of faint galaxies ($L>0.1L_*$) with archival quasar absorption spectra and $53$ galaxies from the literature. A clear anti-correlation is found between HI (OVI) column density and virial radius normalized projected distance, $d/R_{\rm h}$. Strong HI (OVI) absorption systems with column densities greater than $10^14.0$ ($10^13.5$) cm${}^{-2}$ are found for 48 of 54 (36 of 42) galaxies at $d < R_{\rm h}$ indicating a mean covering fraction of ⟨κHI⟩=0.89 (⟨κOVI⟩=0.86). OVI absorbers are found at d≈Rh, beyond the extent observed for lower ionization species. At d/Rh=1−3 strong HI (OVI) absorption systems are found for only 7 of 43 (5 of 34) galaxies (⟨κHI⟩=0.16 and ⟨κOVI⟩=0.15). Beyond d=3Rh, the HI and OVI covering fractions decrease to levels consistent with coincidental systems. The high completeness of the galaxy survey enables an investigation of environmental dependence of extended gas properties. Galaxies with nearby neighbors exhibit a modest increase in OVI covering fraction at d>Rh compared to isolated galaxies (κOVI≈0.13 versus 0.04) but no excess HI absorption. These findings suggest that environmental effects play a role in distributing heavy elements beyond the enriched gaseous halos of individual galaxies. Finally, we find that differential HI and OVI absorption between early- and late-type galaxies continues from d<Rh to d≈3Rh.


==> abstract_arxiv_format.txt <==
We present a study of extended galaxy halo gas through HI and OVI absorption over two decades in projected distance at $z\approx0.2$. The study is based on a sample of $95$ galaxies from a highly complete ($ > 80\%$) survey of faint galaxies ($L > 0.1L_*$) with archival quasar absorption spectra and $53$ galaxies from the literature. A clear anti-correlation is found between HI (OVI) column density and virial radius normalized projected distance, $d/R_{\rm h}$. Strong HI (OVI) absorption systems with column densities greater than $10^{14.0}$ ($10^{13.5}$) cm$^{-2}$ are found for $48$ of $54$ ($36$ of $42$) galaxies at $d < \,R_{\rm h}$ indicating a mean covering fraction of $\langle\kappa_{\rm HI}\rangle=0.89$ ($\langle\kappa_{\rm OVI}\rangle=0.86$). OVI absorbers are found at $d\approx R_{\rm h}$, beyond the extent observed for lower ionization species. At $d/R_{\rm h}=1-3$ strong HI (OVI) absorption systems are found for only $7$ of $43$ ($5$ of $34$) galaxies ($\langle\kappa_{\rm HI}\rangle=0.16$ and $\langle\kappa_{\rm OVI}\rangle=0.15$). Beyond $d=3\,R_{\rm h}$, the HI and OVI covering fractions decrease to levels consistent with coincidental systems. The high completeness of the galaxy survey enables an investigation of environmental dependence of extended gas properties. Galaxies with nearby neighbors exhibit a modest increase in OVI covering fraction at $d>R_{\rm h}$ compared to isolated galaxies ($\kappa_{\rm OVI}\approx0.13$ versus $0.04$) but no excess HI absorption. These findings suggest that environmental effects play a role in distributing heavy elements beyond the enriched gaseous halos of individual galaxies. Finally, we find that differential HI and OVI absorption between early- and late-type galaxies continues from $d < R_{\rm h}$ to $d\approx3\,R_{\rm h}$.
